On Stellar Migration from Andromeda to the Milky Way

Recent Gaia observations suggest that some hypervelocity stars (HVSs) might originate from outside the Galaxy. We ask if these HVSs could come from as far as Andromeda. Therefore, we simulate HVSs originating in Andromeda with initial conditions based on attributes of high-velocity stars measured in the Milky Way and a simple model for the gravitational potential of Andromeda and the Milky Way. We evaluate the validity of this scenario based on the simulation results. While we expect the vast majority of HVSs in our Galaxy will originate here, we expect the number of stars present from Andromeda at any one time to be between twelve and 3910, depending upon model assumptions. Further, we analyse the properties of HVSs that are able to reach the Milky Way. We discuss whether they could be detected experimentally based on recent constraints set on the ejection rate of HVSs from the Milky Way centre

==> readme.txt <==
README for MNRAS First Look Submission of "On Stellar Migration from Andromeda to the Milky Way" by Lukas Gülzow, Malcolm Fairbairn and Dominik Schwarz

Included in this archive of source files are:#

main.tex
Main .tex file used to write the paper and generate the corresponding .pdf manuscript file

bibliography.bib
Bibliography file in BibTeX format, containing all reference used in the paper

Figures files 1 through 12 + appendix figure file B1
Files for the paper figures in .pdf format with descriptive names

mnras.bst + mnras.cls
MNRAS class files for the LaTeX format
